There is no APTAS for 2-dimensional vector bin packing: Revisited

We study the Vector Bin Packing and the Vector Bin Covering problems, multidimensional generalizations of the Bin Packing and the Bin Covering problems, respectively. In the Vector Bin Packing, we are given a set of $d$-dimensional vectors from $[0,1]^d$ and the aim is to partition the set into the minimum number of bins such that for each bin $B$, each component of the sum of the vectors in $B$ is at most 1. Woeginger [Woe97] claimed that the problem has no APTAS for dimensions greater than or equal to 2. We note that there was a slight oversight in the original proof. In this work, we give a revised proof using some additional ideas from [BCKS06,CC09]. In fact, we show that it is NP-hard to get an asymptotic approximation ratio better than $\frac{600}{599}$. An instance of Vector Bin Packing is called $\delta$-skewed if every item has at most one dimension greater than $\delta$. As a natural extension of our general $d$-Dimensional Vector Bin Packing result we show that for $\varepsilon\in (0,\frac{1}{2500})$ it is NP-hard to obtain a $(1+\varepsilon)$-approximation for $\delta$-Skewed Vector Bin Packing if $\delta>20\sqrt \varepsilon$. In the Vector Bin Covering problem given a set of $d$-dimensional vectors from $[0,1]^d$, the aim is to obtain a family of disjoint subsets (called bins) with the maximum cardinality such that for each bin $B$, each component of the sum of the vectors in $B$ is at least 1. Using ideas similar to our Vector Bin Packing result, we show that for Vector Bin Covering there is no APTAS for dimensions greater than or equal to 2. In fact, we show that it is NP-hard to get an asymptotic approximation ratio better than $\frac{998}{997}$.

==> appendix.txt <==
\section{Omitted Proofs}
\label{app:omit}
	\begin{proof}[Proof of \Cref{lem:skewintcor}]
		(If) Suppose $x_i\in X,y_j\in Y,z_k\in Z$ and $t_{(i,j,k)}\in T$ where $t_{(i,j,k)}=(x_i,y_j,z_k)$ then it is easy to verify that indeed 
		\[
			t'_{(i,j,k)} + x'_i + y'_j + z'_k + \sum_{l=4}^{m-1}c'_l = b
		\]
		(Only if) Conversely, suppose that there is a subset $S\subseteq U'$ with $|S|=m$ which sums to $b$.
		Let $S=\{a'_1,\dots,a'_m\}$.
		Considering the equation modulo $r$ and using the fact $\sum_{l=1}^{m}2^l$ is the only possible way of obtaining $2^{m+1}-1$ as
		a sum of $m$ elements (possibly with repetition) from the set $\{1,2,\dots,2^m\}$.
		Therefore, we conclude there are some elements $x_i\in X,y_j\in Y,z_k\in Z$ and a tuple $t_{(i_0,j_0,k_0)}\in T$ such that $x'_i,y'_j,z'_k,t'_{(i_0,j_0,k_0)}\in S$.
		Now, considering the equation modulo $r^2,r^3,r^4$ gives us $i=i_0$,$j=j_0$, and $k=k_0$.
	\end{proof}
	\begin{proof}[Proof of \Cref{lem:skewbinsize}]
	The first part follows from the fact that the first component of any vector is strictly greater than $\frac{1}{m+1}$.
	The second part of the claim follows from the fact any vector in the instance has first component greater than $\frac{1}{m+1}$ and the dummy vector has first component equal to $\frac{m-1}{m+1}$.
		For the third part, observe if there are two dummy vectors then both the components would add up to $2\cdot \frac{m-1}{m+1}>1$.
		However, if one of them is a non-dummy vector, then notice that both components of a non-dummy vector are less than $\frac{2}{m+1}$, and both components of any vector are less than or equal to $\frac{m-1}{m+1}$. Hence, both components of the sum are less than 1.
	\end{proof}
	\begin{proof}[Proof of \Cref{lem:skewvectorcor}]
		(If) For a tuple $t_{(i,j,k)}=(x_i,y_j,z_k)$, we have $t_{(i,j,k)}'+x'_i+y'_j+z'_k+\sum_{l=4}^{m-1}c'_l=b$ by \Cref{lem:skewintcor}.
		So, we have
		\begin{align*}
			&\mathbf t_{(i,j,k)} + \mathbf x_i + \mathbf y_j + \mathbf z_k + \sum_{l=4}^{m-1}\mathbf c_l\\
			&= \left(\frac{m}{m+1}+\frac{t'_{(i,j,k)}+x'_i+y'_j+z'_k+\sum_{l=4}^{m-1}c'_l}{(m+1)b},\frac{m+2}{m+1}-\frac{t'_{(i,j,k)}+x'_i+y'_j+z'_k+\sum_{l=4}^{m-1}c'_l}{(m+1)b}\right)\\
			&= (1,1).
		\end{align*}
		(Only if) Suppose there is a set $S=\{\mathbf a_i\}$ of $m$ vectors which fit in a bin.
		By \Cref{lem:skewbinsize} all the vectors are non-dummy vectors. Hence, each vector can be written as:
		\[
			\mathbf a_i = \left(\frac{1}{m+1}+\frac{a'_i}{(m+1)b},\frac{m+2}{m(m+1)}-\frac{a'_i}{(m+1)b}\right).
		\]
		As they fit in a bin we get the following two conditions,
		\begin{align*}
			\frac{m-1}{m+1}+\frac{\sum\limits_{i=1}^ma'_i}{(m+1)b}\leq 1,\\
			\frac{m+2}{m+1}-\frac{\sum\limits_{i=1}^ma'_i}{(m+1)b}\leq 1,
		\end{align*}
		which simplify to $\sum\limits_{i=1}^ma'_i\leq b$ and $\sum\limits_{i=1}^ma'_i\geq b$.
		Combining the inequalities we get $\sum\limits_{i=1}^ma'_i=b$.
		Therefore, by \Cref{lem:skewintcor} we have shown what we set out to show.
	\end{proof}
	\begin{proof}[Proof of \Cref{lem:vectorcor2}]
		(If) For a tuple $t_{(i,j,k)}=(x_i,y_j,z_k)$, we have $t'_{(i,j,k)}+x'_i+y'_j+z'_k=b$ by \Cref{lem:intcor}.
		So, we have
		\[
			\mathbf t_{(i,j,k)} + \mathbf x_i + \mathbf y_j + \mathbf z_k 
			= \left(\frac{4}{5}+\frac{t'_{(i,j,k)}+x'_i+y'_j+z'_k}{5b}, \frac{6}{5}-\frac{t'_{(i,j,k)}+x'_i+y'_j+z'_k}{5b}\right)
			= (1,1).
		\]
		(Only if) Suppose there are four vectors $\mathbf a_1,\mathbf a_2,\mathbf a_3,\mathbf a_4$ which cover a non-D-bin.
		By our assumption all the vectors are non-dummy vectors. Hence each vector can be written as,
		\[
			\mathbf a_i = \left(\frac{1}{5}+\frac{a'_i}{5b},\frac{3}{10}-\frac{a'_i}{5b}\right).
		\]
		As they fit in a bin we get the following two conditions,
		\begin{align*}
			\frac{4}{5}+\frac{\sum\limits_{i=1}^4a'_i}{5b}\geq 1,\\
			\frac{6}{5}-\frac{\sum\limits_{i=1}^4a'_i}{5b}\geq 1,
		\end{align*}
		which simplify to $\sum\limits_{i=1}^4a'_i\geq b$ and $\sum\limits_{i=1}^4a'_i\leq b$.
		Combining the inequalities, we get $\sum\limits_{i=1}^4a'_i=b$.
		Therefore, by \Cref{lem:intcor} the vectors correspond to a tuple.
	\end{proof}


